Using the Multi-Object Adaptive Optics demonstrator RAVEN to observe metal-poor stars in and towards the Galactic Centre

The chemical abundances for five metal-poor stars in and towards the Galactic bulge have been determined from H-band infrared spectroscopy taken with the RAVEN multi-object adaptive optics science demonstrator and the IRCS spectrograph at the Subaru 8.2-m telescope. Three of these stars are in the Galactic bulge and have metallicities between -2.1 < [Fe/H] < -1.5, and high [alpha/Fe] ~+0.3, typical of Galactic disk and bulge stars in this metallicity range; [Al/Fe] and [N/Fe] are also high, whereas [C/Fe] < +0.3. An examination of their orbits suggests that two of these stars may be confined to the Galactic bulge and one is a halo trespasser, though proper motion values used to calculate orbits are quite uncertain. An additional two stars in the globular cluster M22 show [Fe/H] values consistent to within 1 sigma, although one of these two stars has [Fe/H] = -2.01 +/- 0.09, which is on the low end for this cluster. The [alpha/Fe] and [Ni/Fe] values differ by 2 sigma, with the most metal-poor star showing significantly higher values for these elements. M22 is known to show element abundance variations, consistent with a multi-population scenario (i.e. Marino et al. 2009, 2011; Alves-Brito et al. 2012) though our results cannot discriminate this clearly given our abundance uncertainties. This is the first science demonstration of multi-object adaptive optics with high resolution infrared spectroscopy, and we also discuss the feasibility of this technique for use in the upcoming era of 30-m class telescope facilities.

==> 00README.XXX.txt <==
nohypertex
